Model-Based Iterative Reconstruction of Three-Dimensional Magnetisation in a Nanowire Structure Using Electron Holographic Vector Field Tomography

Methods for characterisation of 3D magnetic spin structures are necessary to advance the performance of 3D magnetic nanoscale technologies. However, as the component dimensions approach the nanometre range, it becomes more challenging to analyse 3D magnetic configurations with the appropriate spatial resolution. In this paper, we present a method based on Lorentz transmission electron microscopy in which model-based iterative reconstruction (MBIR) is used to reconstruct the most probable magnetisation in an exemplar nanostructure. This method is based on relating electron phase measurements to the magnetic configuration of the nanostructure, and therefore, the method is subject to certain limitations. In this proof-of-concept experiment, MBIR was tested on an L-shaped ferromagnetic cobalt nanowire, fabricated using focused electron beam induced deposition. Off-axis electron holography was used to acquire a tomographic tilt series of electron holograms, which were analysed to measure magnetic electron phase shift over two tilt arcs with up to $ \pm 60$ degree tilt range. Then, a 3D magnetisation vector field consistent with the tomographic phase measurements was reconstructed, revealing multiple magnetic domains within the nanowire. The reconstructed magnetisation is accurate for magnetic domains larger than 50 nm, and higher resolution can be achieved by the continued development of tomographic reconstruction algorithms.

==> manifest.txt <==
%%
%% Copyright 2024 OXFORD UNIVERSITY PRESS
%%
%% This file is part of the 'mam-authoring-template Bundle'.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'oup-authoring-template Bundle' is
%% given in the file `manifest.txt'.
%%
%% Template article for OXFORD UNIVERSITY PRESS's document class `oup-authoring-template'
%% with bibliographic references
%%

% CONTENTS OF THE MAM-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory mam-authoring-template/

mam-authoring-template.tex
  article template for a document with author-year citation

manifest.txt
  this file

README
  small readme documentation

Directory mam-authoring-template/doc/

oup-authoring-template-doc.tex -- LaTeX source file of documentation
oup-authoring-template-doc.pdf -- documentation for mam-authoring-template.cls



==> readme.txt <==
This is OUP's new document class file for typesetting articles for the journal Microscopy and Microanalysis,
"mam-authoring-template.cls".  

mam-authoring-template.cls is based upon the oup-authoring-template.cls which in turn is based upon the standard LaTeX document class
article.cls. It uses natbib.sty for bibliographical references.

The file manifest.txt provides a list of the files in the mam-authoring-template
bundle.  The following are the main files available:
- mam-authoring-template.tex, Sample template file to start with a new article
- mam-authoring-template.pdf, Sample pdf
- mam-authoring-template.cls is the class file 

The documentation file is oup-authoring-template-doc.tex in the doc directory.  To
compile it:
latex oup-authoring-template-doc.tex

Also, oup-authoring-template-doc.pdf is available in the doc directory. 

Copyright 2024 OXFORD UNIVERSITY PRESS. 

Documentation and supporting packages are released under the
LATEX Project Public Licence, either version 1.3 or any later
version. 
